Semantic Representations of Mathematical Expressions in a Continuous Vector Space

Mathematical notation makes up a large portion of STEM literature, yet finding semantic representations for formulae remains a challenging problem. Because mathematical notation is precise, and its meaning changes significantly with small character shifts, the methods that work for natural text do not necessarily work well for mathematical expressions. This work describes an approach for representing mathematical expressions in a continuous vector space. We use the encoder of a sequence-to-sequence architecture, trained on visually different but mathematically equivalent expressions, to generate vector representations (or embeddings). We compare this approach with a structural approach that considers visual layout to embed an expression and show that our proposed approach is better at capturing mathematical semantics. Finally, to expedite future research, we publish a corpus of equivalent transcendental and algebraic expression pairs.

==> svg-inkscape/expemba_pca_plot_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'expemba_pca_plot_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{750bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.9)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{expemba_pca_plot_svg-tex.pdf}}%
    \put(0.10861,0.0555){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}−10\end{tabular}}}}%
    \put(0.2887,0.0555){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}−5\end{tabular}}}}%
    \put(0.46879,0.0555){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.64889,0.0555){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}5\end{tabular}}}}%
    \put(0.82898,0.0555){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}10\end{tabular}}}}%
    \put(0.0755,0.14118){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}−4\end{tabular}}}}%
    \put(0.0755,0.27371){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}−2\end{tabular}}}}%
    \put(0.0755,0.40624){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.0755,0.53877){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2\end{tabular}}}}%
    \put(0.0755,0.6713){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{expemba_pca_plot_svg-tex.pdf}}%
    \put(0.165,0.85){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Trigonometric\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{expemba_pca_plot_svg-tex.pdf}}%
    \put(0.40696875,0.85){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Hyperbolic\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{expemba_pca_plot_svg-tex.pdf}}%
    \put(0.60265625,0.85){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Polynomial\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{expemba_pca_plot_svg-tex.pdf}}%
    \put(0.80284375,0.85){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Log/Exp\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{expemba_pca_plot_svg-tex.pdf}}%
    \put(0.5,0.01770001){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Component 1\end{tabular}}}}%
    \put(0.0259998,0.4235){\color[rgb]{0.16470588,0.24705882,0.37254902}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Component 2\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/expembe_pca_plot_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'expembe_pca_plot_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{750bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.9)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{expembe_pca_plot_svg-tex.pdf}}%
    \put(0.08367,0.0555){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}−6\end{tabular}}}}%
    \put(0.20006,0.0555){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}−4\end{tabular}}}}%
    \put(0.31646,0.0555){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}−2\end{tabular}}}}%
    \put(0.43285,0.0555){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.54925,0.0555){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0.66564,0.0555){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0.78204,0.0555){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}6\end{tabular}}}}%
    \put(0.89843,0.0555){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0.0755,0.1582){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}−4\end{tabular}}}}%
    \put(0.0755,0.26373){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}−2\end{tabular}}}}%
    \put(0.0755,0.36927){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.0755,0.47481){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2\end{tabular}}}}%
    \put(0.0755,0.58034){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}4\end{tabular}}}}%
    \put(0.0755,0.68588){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{expembe_pca_plot_svg-tex.pdf}}%
    \put(0.165,0.85){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Trigonometric\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{expembe_pca_plot_svg-tex.pdf}}%
    \put(0.40696875,0.85){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Hyperbolic\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{expembe_pca_plot_svg-tex.pdf}}%
    \put(0.60265625,0.85){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Polynomial\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{expembe_pca_plot_svg-tex.pdf}}%
    \put(0.80284375,0.85){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Log/Exp\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{expembe_pca_plot_svg-tex.pdf}}%
    \put(0.5,0.01770001){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Component 1\end{tabular}}}}%
    \put(0.0259998,0.4235){\color[rgb]{0.16470588,0.24705882,0.37254902}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Component 2\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/operator_stats_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'operator_stats_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{712.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42105263)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{operator_stats_svg-tex.pdf}}%
    \put(0.09743159,0.07536842){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}mul\end{tabular}}}}}%
    \put(0.13208422,0.07536842){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}add\end{tabular}}}}}%
    \put(0.16672632,0.07536842){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}pow\end{tabular}}}}}%
    \put(0.20137895,0.07536842){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}div\end{tabular}}}}}%
    \put(0.23603159,0.07536842){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ln\end{tabular}}}}}%
    \put(0.27067369,0.07536842){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}exp\end{tabular}}}}}%
    \put(0.30532632,0.07536842){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}sqrt\end{tabular}}}}}%
    \put(0.33997895,0.07536842){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}asinh\end{tabular}}}}}%
    \put(0.37462106,0.07536842){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}atanh\end{tabular}}}}}%
    \put(0.40927369,0.07536842){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}atan\end{tabular}}}}}%
    \put(0.4439158,0.07536842){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}acosh\end{tabular}}}}}%
    \put(0.47856843,0.07536842){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}asin\end{tabular}}}}}%
    \put(0.51322106,0.07536842){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}acos\end{tabular}}}}}%
    \put(0.54786316,0.07536842){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}cos\end{tabular}}}}}%
    \put(0.5825158,0.07536842){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}sin\end{tabular}}}}}%
    \put(0.61716843,0.07536842){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}sec\end{tabular}}}}}%
    \put(0.65182106,0.07536842){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}csc\end{tabular}}}}}%
    \put(0.68646316,0.07536842){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}tan\end{tabular}}}}}%
    \put(0.7211158,0.07536842){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}sinh\end{tabular}}}}}%
    \put(0.75576843,0.07536842){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}cosh\end{tabular}}}}}%
    \put(0.79041053,0.07536842){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}cot\end{tabular}}}}}%
    \put(0.82506316,0.07536842){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}tanh\end{tabular}}}}}%
    \put(0.8597158,0.07536842){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}abs\end{tabular}}}}}%
    \put(0.8943579,0.07536842){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}coth\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{operator_stats_svg-tex.pdf}}%
    \put(0.07536842,0.08501053){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2\end{tabular}}}}%
    \put(0.07536842,0.11761053){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}5\end{tabular}}}}%
    \put(0.07536842,0.14115789){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}10k\end{tabular}}}}%
    \put(0.07536842,0.16691579){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2\end{tabular}}}}%
    \put(0.07536842,0.19950526){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}5\end{tabular}}}}%
    \put(0.07536842,0.22305263){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}100k\end{tabular}}}}%
    \put(0.07536842,0.24881053){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2\end{tabular}}}}%
    \put(0.07536842,0.2814){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}5\end{tabular}}}}%
    \put(0.07536842,0.30494737){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1M\end{tabular}}}}%
    \put(0.07536842,0.33070526){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{operator_stats_svg-tex.pdf}}%
    \put(0.70852632,0.336){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Operator Type\end{tabular}}}}%
    \put(0.74852632,0.31581053){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Arithmetic\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{operator_stats_svg-tex.pdf}}%
    \put(0.74852632,0.29581053){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Hyperbolic\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{operator_stats_svg-tex.pdf}}%
    \put(0.74852632,0.27581053){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Logarithmic/Exponential\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{operator_stats_svg-tex.pdf}}%
    \put(0.74852632,0.25581053){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Trigonometric\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{operator_stats_svg-tex.pdf}}%
    \put(0.5,0.01277324){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Operator\end{tabular}}}}%
    \put(0.01835197,0.22105263){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Number of Expressions\end{tabular}}}}}%
  \end{picture}%
\endgroup%

